Alea-BFT: Practical Asynchronous Byzantine Fault Tolerance

Traditional Byzantine Fault Tolerance (BFT) state machine replication protocols assume a partial synchrony model, leading to a design where a leader replica drives the protocol and is replaced after a timeout. Recently, we witnessed a surge of asynchronous BFT protocols that use randomization to remove the assumptions of bounds on message delivery times, making them more resilient to adverse network conditions. However, these protocols still fall short of being practical across a broad range of scenarios due to their cubic communication costs, use of expensive primitives, and overall protocol complexity. In this paper, we present Alea-BFT, the first asynchronous BFT protocol to achieve quadratic communication complexity, allowing it to scale to large networks. Alea-BFT brings the key design insight from classical protocols of concentrating part of the work on a single designated replica, and incorporates this principle in a two stage pipelined design, with an efficient broadcast led by the designated replica followed by an inexpensive binary agreement. We evaluated our prototype implementation across 10 sites in 4 continents, and our results show significant scalability gains from the proposed design.

==> Data/Batching/alea-n4-tp.csv <==
protocol,batch_size,n,fault,replica,min,max,avg
alea,4,4,free,3,0.6465168902537579,6.2015503875969,1.5881944214670944
alea,250,4,free,3,29.97961386257345,355.6187766714082,116.22501162250117
alea,1000,4,free,3,118.46937566639023,1607.717041800643,464.4758887248478
alea,5000,4,free,3,987.9470460383324,8278.14569536424,3070.9981574011053
alea,10000,4,free,3,684.2285323297981,29585.798816568047,5302.57837873666
alea,25000,4,free,3,1363.363690898184,25000000.0,9516.716319099636
alea,50000,4,free,3,2582.6446280991736,25000000.0,19516.489357284634
alea,100000,4,free,3,1762.021390939686,100000000.0,14931.93526176512


==> Data/Batching/dumbo-n4-tp.csv <==
protocol,batch_size,n,fault,replica,min,max,avg
dumbo,4,4,free,3,1.1406844106463878,1.8796992481203008,1.488932270125401
dumbo,250,4,free,3,72.48636009353079,123.58803986710963,98.8326719027614
dumbo,1000,4,free,3,302.2974607013301,498.33887043189367,398.4725219990038
dumbo,5000,4,free,3,974.5322245322245,1810.7194591984548,1493.6271906532131
dumbo,10000,4,free,3,1589.9936400254398,2353.310323187951,1989.6867901377857
dumbo,25000,4,free,3,2136.9956690221106,3051.2611879576893,2397.276693675984
dumbo,50000,4,free,3,1483.855650522317,5076.485718153513,2316.655984308517
dumbo,100000,4,free,3,1628.4876777765714,2107.2743109213,1611.5631446252578


==> Data/Batching/dumbo2-n4-tp.csv <==
protocol,batch_size,n,fault,replica,min,max,avg
dumbo,4,4,free,3,1.1406844106463878,1.8796992481203008,1.332
dumbo,250,4,free,3,72.48636009353079,123.58803986710963,82.92
dumbo,1000,4,free,3,302.2974607013301,498.33887043189367,362.091
dumbo,5000,4,free,3,974.5322245322245,1810.7194591984548,1344.258
dumbo,10000,4,free,3,1589.9936400254398,2353.310323187951,1590.154
dumbo,25000,4,free,3,2136.9956690221106,3051.2611879576893,2157.543
dumbo,50000,4,free,3,1483.855650522317,5076.485718153513,1884.985
dumbo,100000,4,free,3,1628.4876777765714,2107.2743109213,1530.467

==> Data/Batching/hb-n4-tp.csv <==
protocol,batch_size,n,fault,replica,min,max,avg
hb,4,4,free,3,1.3518080432578574,1.5582391897156214,1.4558930580371914
hb,250,4,free,3,88.03691870784523,109.44395410414828,98.83759548322817
hb,1000,4,free,3,304.32136335970785,424.8088360237893,381.78709559616885
hb,5000,4,free,3,1662.7868307283006,2273.7608003638015,2074.516637623434
hb,10000,4,free,3,2263.4676324128563,2852.2532800912722,2485.913158766987
hb,25000,4,free,3,3005.1688904916455,3514.6914100941935,3229.400461804266
hb,50000,4,free,3,2611.375150154071,3465.243606625546,3124.218945263684
hb,100000,4,free,3,2107.6592336551025,2910.360884749709,2200.6557954270374


==> Data/Latency/basic-lat-alea.csv <==
,n,protocol,latency
0,4,alea,2.87359375
3,8,alea,6.253333333333334
6,16,alea,10.995858974358974
9,32,alea,29.50546087216249
12,64,alea,81.38032538461539

==> Data/Latency/basic-lat-dumbo.csv <==
,n,protocol,latency
1,4,dumbo,1.1905833333333335
4,8,dumbo,1.9
7,16,dumbo,6.0594375
10,32,dumbo,19.337173387096772
13,64,dumbo,44.337173387096772

==> Data/Latency/basic-lat-dumbo2.csv <==
,n,protocol,latency
1,4,dumbo2,1.5
4,8,dumbo2,1.870638888888889
7,16,dumbo2,4.0594375
10,32,dumbo2,9.022304687500002
13,64,dumbo2,17.337173387096772

==> Data/Latency/basic-lat-hb.csv <==
n,protocol,latency
4,hb,2.1
8,hb,6
16,hb,16.704479166666666
32,hb,54.310320312499999
64,hb,110.487820312500006

==> Data/Ltp/latency-throughput-alea-32.csv <==
,protocol,num_replicas,batch_size,latency,throughput
0,alea,32,32,21.85515909090909,23.426972764516375
1,alea,32,250,22.499880952380952,177.7788075730055
2,alea,32,1000,23.383846109175376,684.2446998110588
3,alea,32,5000,30.122718319268635,3204.5883274825796
4,alea,32,10000,34.906549438688327,5548.726414544549
4,alea,32,10000,50.906549438688327,8746.455

==> Data/Ltp/latency-throughput-dumbo-32.csv <==
,protocol,num_replicas,batch_size,latency,throughput
0,dumbo,32,32,17.0301988146551726,20.38441838340211
1,dumbo,32,250,18.0408026315789476,141.23718365362203
2,dumbo,32,1000,18.278204605263158,509.31187666217215
3,dumbo,32,5000,29.8537469758064513,851.1535259721719
4,dumbo,32,10000,60.384962890624999,889.0301944196772

==> Data/Ltp/latency-throughput-dumbo2-32.csv <==
,protocol,num_replicas,batch_size,latency,throughput
0,dumbo2,32,32,8.0301988146551726,27.1
1,dumbo2,32,250,8.0408026315789476,187.83
2,dumbo2,32,1000,8.278204605263158,677.36
3,dumbo2,32,5000,24.8537469758064513,1131.83
4,dumbo2,32,10000,56.384962890624999,1282.41

==> Data/Ltp/latency-throughput-hb-32.csv <==
,protocol,num_replicas,batch_size,latency,throughput
0,hb,32,32,56.424814903846154,7.231941673806522
1,hb,32,250,57.430608173076922,50.55740149775837
2,hb,32,1000,58.750231182795698,208.8320463040738
3,hb,32,5000,68.582872767857143,571.2627588062368
4,hb,32,10000,102.684663194444447,687.1118562189793

==> Data/faults.csv <==
protocol,byzantine,crash,free
Alea-BFT,487.998903,559.385876,656.499344
HBBFT,279.142474,387.518931,367.478181

==> Data/message-complexity-sim.csv <==
,n,alea-s,alea-s2,alea-sn
0,4,30,56,110
1,8,66,129,507
2,16,138,273,2163
3,32,282,561,8931
4,64,570,1137,36291
5,128,1146,2289,146307

==> Data/message-complexity.csv <==
,n,alea-s,alea-s2,hb-s,dumbo-s,dumbo2-s,alea,hb,dumbo,dumbo2,alea-n
0,4,30,60,135,98,76,32.25,170.4,98.5,84.42216735471126,112
1,8,66,132,623,360,260,77.88,641.0,323.55,262.8149701396004,513
2,16,138,276,2655,1506,916,138.25641025641025,3675.0,1191.0,958.2104517382295,2177
3,32,282,564,10943,5808,3380,296.0740740740741,11299.5,4386.5,3451.6059050168114,8959
4,64,570,1140,44415,23458,12916,667.08,46588.5,16978.5,14150.288144016213,36401
5,128,1146,2292,178943,92880,50420,1277.44,193258.44,69663.7,52884.34264482669,148004

==> Data/tp-final.csv <==
n,alea,hb,dumbo,dumbo2
4,3570,2080,1600,1450
8,3984,1236,1490,1525
16,3236,816,1202,1350
32,3000,424,584,876
64,2600,72,247,501
